vCLIC: Towards Fast Interrupt Handling in Virtualized RISC-V Mixed-criticality Systems

The widespread diffusion of compute-intensive edge-AI workloads and the stringent demands of modern autonomous systems require advanced heterogeneous embedded architectures. Such architectures must support high-performance and reliable execution of parallel tasks with different levels of criticality. Hardware-assisted virtualization is crucial for isolating applications concurrently executing these tasks under real-time constraints, but interrupt virtualization poses challenges in ensuring transparency to virtual guests while maintaining real-time system features, such as interrupt vectoring, nesting, and tail-chaining. Despite its rapid advancement to address virtualization needs for mixed-criticality systems, the RISC-V ecosystem still lacks interrupt controllers with integrated virtualization and real-time features, currently relying on non-deterministic, bus-mediated message-signaled interrupts (MSIs) for virtualization. To overcome this limitation, we present the design, implementation, and in-system assessment of vCLIC, a virtualization extension to the RISC-V CLIC fast interrupt controller. Our approach achieves 20x interrupt latency speed-up over the software emulation required for handling non-virtualization-aware systems, reduces response latency by 15% compared to existing MSI-based approaches, and is free from interference from the system bus, at an area cost of just 8kGE when synthesized in an advanced 16nm FinFet technology.

==> lppconfig.yml <==
# latexpp config for MyDocument.tex
#
# This is YAML syntax -- google "YAML tutorial" to get a quick intro.  Be
# careful with spaces since indentation is important.

# the master LaTeX document -- this file will not be modified, all output will
# be produced in the output_dir
fname: 'main.tex'

# output file(s) will be created in this directory, originals will not be
# modified
output_dir: 'export'

# main document file name in the output directory
output_fname: 'arxiv.tex'

# specify list of fixes to apply, in the given order
fixes:

  # replace \input{...} directives by the contents of the included file
  - 'latexpp.fixes.input.EvalInput'

  # expand refs
  #- 'latexpp.fixes.ref.ExpandRefs'

  # remove all comments
  - 'latexpp.fixes.comments.RemoveComments'

  # copy any style files (.sty) that are used in the document and that
  # are present in the current directory to the output directory
  # - 'latexpp.fixes.usepackage.CopyLocalPkgs'

  # copy figure files to the output directory and rename them fig-1.xxx,
  # fig-2.xxx, etc.
  - 'latexpp.fixes.figures.CopyAndRenameFigs'

  # Replace \bibliography{...} by \input{xxx.bbl} and copy the bbl file to the
  # output directory.  Make sure you run (pdf)latex on the main docuemnt
  # before running latexpp
  - 'latexpp.fixes.bib.CopyAndInputBbl'

